SURE-Tagger: Structured Speech Representations for Compositional Evaluation and Targeted Data Selection

Speech conveys linguistic content, speaker characteristics, temporal interactions, paralinguistic cues, and acoustic environments. While recent speech captioning models describe these dimensions in natural language, inconsistent attribute coverage and ambiguous omissions hinder systematic analysis across recordings. We introduce SURE-Tagger, a framework that constructs semi-structured speech representations with explicit attribute values, supplementary descriptions, and abstention under insufficient evidence. By integrating specialist observations through language-model reasoning, SURE-Tagger enables speech conditions to be consistently identified and jointly queried across datasets. We further introduce Tag-Bench, combining real recordings with controlled, agentically synthesized speech scenes and verified attribute annotations. On Tag-Bench, SURE-Tagger achieves the highest scores on 25 of 29 evaluated dimensions for real speech and 24 of 29 for synthetic speech, outperforming caption-based baselines across structural and descriptive attributes. Beyond annotation, we use these representations to construct cross-dataset evaluation subsets and reveal condition-specific ASR errors. Using a separate candidate pool, SURE-Tagger-guided selection reduces the overall ASR error rate of Qwen3-ASR-1.7B by 14.3% relative to the unadapted model under a one-hour fine-tuning budget, while caption-guided and random selection increase error in the same setting. These results demonstrate how structured speech representations can connect rich annotation, compositional evaluation, and targeted model improvement.

==> README_ARXIV.txt <==
Public author-signed PREPRINT. The manuscript is not accepted or published.
Main LaTeX file: Template.tex
Compilation: pdflatex Template.tex (twice), or latexmk -pdf Template.tex.

The original conference .sty file is unmodified. To show authors, Template.tex
uses \iclrfinalcopy, which normally inserts a misleading publication header.
After \maketitle, the source explicitly sets \lhead{Preprint}; this applies
to every page, including page 1. The PDF header does not mention ICLR.

This public preprint must not be used as the anonymous reviewing PDF.
For anonymous conference submission, comment out \iclrfinalcopy and remove
the \lhead override after \maketitle; compile separately.

Template.bbl is regenerated from reference.bib and contains the full bibliography.
No stale auxiliary files are included in the upload ZIP.

